Toward Open Integrated Access and Backhaul with O-RAN

Millimeter wave (mmWave) communications has been recently standardized for use in the fifth generation (5G) of cellular networks, fulfilling the promise of multi-gigabit mobile throughput of current and future mobile radio network generations. In this context, the network densification required to overcome the difficult mmWave propagation will result in increased deployment costs. Integrated Access and Backhaul (IAB) has been proposed as an effective mean of reducing densification costs by deploying a wireless mesh network of base stations, where backhaul and access transmissions share the same radio technology. However, IAB requires sophisticated control mechanisms to operate efficiently and address the increased complexity. The Open Radio Access Network (RAN) paradigm represents the ideal enabler of RAN intelligent control, but its current specifications are not compatible with IAB. In this work, we discuss the challenges of integrating IAB into the Open RAN ecosystem, detailing the required architectural extensions that will enable dynamic control of 5G IAB networks. We implement the proposed integrated architecture into the first publicly-available Open-RAN-enabled experimental framework, which allows prototyping and testing Open-RAN-based solutions over end-to-end 5G IAB networks. Finally, we validate the framework with both ideal and realistic deployment scenarios exploiting the large-scale testing capabilities of publicly available experimental platforms

==> data/firenze_45/dl.csv <==
36.1, 25.8, 4.57
22.3, 19.3, 1.67
40.3, 23.4, nan
34.7, nan, nan


==> data/firenze_45/rtt.csv <==
10.58, 26.09, 50.2
10.64, 26.23, 80
10.65, 25, nan
10.5, nan, nan

==> data/firenze_45/ul.csv <==
21.2, 10.2, 4
10.5, 9.08, 2.08
17.5, 10.1, nan
17.7, nan, nan

==> data/linear/dl.csv <==
hops,thr,std
1,42.2,9.8
2,23.88,3.54
3,15.222,3.35
4,11.51,0.67
5,6.756,1.099

==> data/linear/rtt.csv <==
hops,delay,std
1,10.496,2.879
2,25.012,2.789
3,37.250,2.475
4,52.755,2.860
5,66.554,7.618

==> data/linear/ul.csv <==
hops,thr,std
1,21.689,4.36
2,16.798,5.05
3,15.738,4.97
4,14.262,5.665
5,12.638,6.1769
